JWST sighting of decameter main-belt asteroids and view on meteorite sources

Asteroid discoveries are essential for planetary-defense efforts aiming to prevent impacts with Earth, including the more frequent megaton explosions from decameter impactors. While large asteroids ($\geq$100 km) have remained in the main belt since their formation, small asteroids are commonly transported to the near-Earth object (NEO) population. However, due to the lack of direct observational constraints, their size-frequency distribution--which informs our understanding of the NEOs and the delivery of meteorite samples to Earth--varies significantly among models. Here, we report 138 detections of the smallest asteroids ($\gtrapprox $10 m) ever observed in the main belt, which were enabled by JWST's infrared capabilities covering the asteroids' emission peaks and synthetic tracking techniques. Despite small orbital arcs, we constrain the objects' distances and phase angles using known asteroids as proxies, allowing us to derive sizes via radiometric techniques. Their size-frequency distribution exhibits a break at ${\sim}100$ m (debiased cumulative slopes of $q = -2.66\pm0.60$ and $-0.97\pm0.14$ for diameters smaller and larger than $\sim $100 m, respectively), suggestive of a population driven by collisional cascade. These asteroids were sampled from multiple asteroid families--most likely Nysa, Polana and Massalia--according to the geometry of pointings considered here. Through additional long-stare infrared observations, JWST is poised to serendipitously detect thousands of decameter-scale asteroids across the sky, probing individual asteroid families and the source regions of meteorites "in-situ".

==> vypocty2_fov.txt <==
S = 1.09523136453682 rad
S' = 8.46159499407524e-07 rad
S'/S = 7.72585160365062e-07
S/S' = 1294355.69216406
N_ = 228.0
N = 295113097.813405 = 2.95113097813405 10^8

